Mass accretion rates and multi-scale halo environment in cold and warm dark matter cosmologies

We study the evolving environment dependence of mass accretion by dark haloes in simulations of cold and warm dark matter (CDM and WDM) cosmologies. The latter allows us to probe the nature of halo growth at scales below the WDM half-mode mass, which form an extreme regime of nonlinear collisionless dynamics and offer an excellent test-bed for ideas relating to hierarchical growth. As environmental proxies, we use the local halo-centric matter density $\delta$ and tidal anisotropy $\alpha$, as well as large-scale halo bias $b_1$. Our analysis, while reproducing known trends for environment-dependent accretion in CDM, as well as the comparison between accretion in CDM and WDM, reveals several interesting new features. As expected from excursion set models, WDM haloes have higher specific accretion rates, dominated by the accretion of diffuse mass, as compared to CDM haloes. For low-mass WDM haloes, we find that the environment-dependence of both diffuse mass accretion as well as accretion by mergers is almost fully explained by $\alpha$. For the other cases, $\delta$ plays at least a comparable role. We detect, for the first time, a significant and evolving assembly bias due to diffuse mass accretion for low-mass CDM and WDM haloes (after excluding splashback objects), with a $z=0$ strength higher than with almost all known secondary variables and largely explained by $\alpha$. Our results place constraints on semi-analytical merger tree algorithms, which in turn could affect the predictions of galaxy evolution models based on them.

==> abstract.txt <==
We study the evolving environment dependence of mass accretion by dark  haloes in simulations of cold and warm dark matter (CDM and WDM) cosmologies.    24
The latter allows us to probe the nature of halo growth at scales below the WDM half-mode mass, which form an extreme regime of nonlinear collisionless dynamics and offer an excellent test-bed for ideas relating to hierarchical growth. % 40
As environmental proxies, we use the local halo-centric matter density $\delta$ and tidal anisotropy $\alpha$, as well as large-scale halo bias $b_1$.   24
Our analysis, while reproducing known trends for  environment-dependent accretion in CDM, as well as the comparison between accretion in CDM and WDM, reveals several interesting new features.   28
As expected from excursion set models, WDM haloes have higher specific accretion rates, dominated by the accretion of diffuse mass, as compared to CDM haloes.   25
For low-mass WDM haloes, we find that the environment-dependence of both diffuse mass accretion as well as accretion by mergers is almost fully explained by $\alpha$.   28
For the other cases, $\delta$ plays at least a comparable role.  11
We detect, for the first time, a significant and evolving assembly bias due to diffuse mass accretion for low-mass CDM and WDM  haloes (after excluding splashback objects), with a $z=0$ strength higher than with almost all known secondary variables and largely explained by $\alpha$.    45
Our results place constraints on semi-analytical merger tree algorithms, which in turn could affect the predictions of galaxy evolution models based on them.   24

